Towards Deep Compositional Networks

Hierarchical feature learning based on convolutional neural networks (CNN) has recently shown significant potential in various computer vision tasks. While allowing high-quality discriminative feature learning, the downside of CNNs is the lack of explicit structure in features, which often leads to overfitting, absence of reconstruction from partial observations and limited generative abilities. Explicit structure is inherent in hierarchical compositional models, however, these lack the ability to optimize a well-defined cost function. We propose a novel analytic model of a basic unit in a layered hierarchical model with both explicit compositional structure and a well-defined discriminative cost function. Our experiments on two datasets show that the proposed compositional model performs on a par with standard CNNs on discriminative tasks, while, due to explicit modeling of the structure in the feature units, affording a straight-forward visualization of parts and faster inference due to separability of the units. Actions

==> cutout.txt <==

Two important paradigms are emerging in deep, hierarchical representation learning: a compositional and a convolutional paradigm. We propose a novel parametric model of a basic unit for hierarchical representation that is able to capture advantages of both paradigms. In particular, we propose a parametric modeling of a basic hierarchical element using a Gaussian distribution to embed compositional representation, while at the same time derive a back-propagation for efficient discriminative learning. Effectively, we demonstrated good discriminative performance of a compositional hierarchies by evaluating on two classification problem datasets, CIFAR-10 and PaCMan. More importantly, we also present two advantages of such merging of paradigms. We propose a novel visualization technique for a deep compositional networks capable of generating or imagining a feature representation without additional data or optimization required. Additionally, we show that compositional implementation of weights can be decomposed into a series of separable kernels and show to significantly speed-up inference/forward-pass with kernels of bigger sizes.





% In the last ten years many computer vision problems have started being
% addressed with feature learning approaches. A feature engineering
% with hand-crafted features, such as HOG~\cite{Dalal05histogramsof}
% or SIFT~\cite{Lowe1999}, has been replaced by learning representation
% directly from the data using auto-encoders~, restricted Boltzmann
% machines or other forms of deep networks. One specific design principal
% has shown to be an important factor for learning good visual features:
% a deep hierarchical representation. To utilize such hierarchical representations
% two paradigms have established themselves: (a) a compositional paradigm
% and (b) a convolutional paradigm. 
% Compositional paradigm has centered themselves around a compositional
% feature, i.e., a part, that is explicitly composed as a composition
% of other parts~\cite{Fidler07towardsscalable,SiPAMI2013}. Such composition
% forms a direct structure which is embedded as spatial configuration
% of parts and can be exploited to perform tasks such as fast inference
% with inverted-indexing or reconstructing a representation of a feature.
% Learning is normally performed with co-occurrence statistics~\cite{Fidler07towardsscalable,Fidler2014};
% however, their downside is a lack of task oriented optimization, such
% as discriminative learning~\cite{Tabernik2015a}. On the other side,
% convolutional paradigm has defined their basic element as a set of
% wights or filters that are used in sequential convolution~\cite{LeCun1989a}.
% Their model has no explicit structure enforced by such weight; however,
% it has proven very powerful when trained discriminatively with back-propagation
% and gradient descent~\cite{Krizhevsky2012,LeCun1998}. 
